Learning the Structure of Deep Sparse Graphical Models

Deep belief networks are a powerful way to model complex probability distributions. However, learning the structure of a belief network, particularly one with hidden units, is difficult. The Indian buffet process has been used as a nonparametric Bayesian prior on the directed structure of a belief network with a single infinitely wide hidden layer. In this paper, we introduce the cascading Indian buffet process (CIBP), which provides a nonparametric prior on the structure of a layered, directed belief network that is unbounded in both depth and width, yet allows tractable inference. We use the CIBP prior with the nonlinear Gaussian belief network so each unit can additionally vary its behavior between discrete and continuous representations. We provide Markov chain Monte Carlo algorithms for inference in these belief networks and explore the structures learned on several image data sets.

==> figures/mnist/width-samples.txt <==
{[784x147 double]  [147x13 double]}
{[784x139 double]  [139x13 double]  [13x1 double]}
{[100x784 double]  [100x142 double]  [100x10 double]}
[100x784 double]  [100x142 double]  [100x12 double]}
[784x151 double]  [151x13 double]  [13x1 double]  [1]}
Z: {[784x150 double]  [150x17 double]  [17x1 double]  [1]}
[784x168 double]  [168x16 double]  [16x1 double]  [1 1]}

